Another X-ray UFO without a momentum-boosted molecular outflow. ALMA CO(1-0) observations of the galaxy pair IRAS 05054+1718

We present ALMA CO(1-0) observations of the nearby LIRG galaxy pair IRAS05054+1718 with a new analysis of X-ray data collected between 2012 and 2021 using NuSTAR, Swift, and XMM-Newton. The western component of the pair, NED01, hosts a Seyfert 1.9 nucleus launching a powerful X-ray UFO. Our X-ray spectral analysis suggests the UFO could be variable or multi-component in velocity and constrains its momentum flux to $\dot p^{X-ray}_{out} \sim (4\pm2)\times 10^{34}$ gcms$^{-2}$. ALMA CO(1-0) observations include also the eastern component of the pair, a LIRG with no clear evidence for an AGN. We study the CO(1-0) kinematics in the two galaxies using the 3D-BAROLO code. In both sources, we can model the bulk of the CO(1-0) emission with rotating disks and, after subtracting the best-fit models, we detect compact residual emission at S/N=15 within $\sim3$kpc from the centre. A molecular outflow in NED01, if present, cannot be brighter than such residuals, implying an upper limit on its outflow rate of $\dot{M}^{mol}_{out} \lesssim 19\pm14~M_{\odot}~yr^{-1}$ and on its momentum rate of $\dot p^{mol}_{out} \lesssim (2.7\pm2.4) \times 10^{34}$gcms$^{-1}$. Combined with the revised energetics of the X-ray wind, we derive an upper limit on the momentum rate ratio of $\dot{p}^{mol}_{out}/\dot{p}^{X-ray}_{out}<0.67$. We discuss these results in the context of the expectations of AGN feedback models, and we propose the X-ray disk wind in NED01 has not significantly impacted the molecular gas reservoir (yet), and we can constrain its effect to be much smaller than expectations of AGN ''energy-driven'' feedback models. We also consider and discuss the hypothesis of asymmetries of the molecular disk not properly captured by the 3D-BAROLO code. Our results highlight the challenges in testing the predictions of popular AGN disk-wind feedback theories, even with good quality multi-wavelength observations.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

